PersonaX: A Recommendation Agent Oriented User Modeling Framework for Long Behavior Sequence

User profile embedded in the prompt template of personalized recommendation agents play a crucial role in shaping their decision-making process. High-quality user profiles are essential for aligning agent behavior with real user interests. Typically, these profiles are constructed by leveraging LLMs for user profile modeling (LLM-UM). However, this process faces several challenges: (1) LLMs struggle with long user behaviors due to context length limitations and performance degradation. (2) Existing methods often extract only partial segments from full historical behavior sequence, inevitably discarding diverse user interests embedded in the omitted content, leading to incomplete modeling and suboptimal profiling. (3) User profiling is often tightly coupled with the inference context, requiring online processing, which introduces significant latency overhead. In this paper, we propose PersonaX, an agent-agnostic LLM-UM framework to address these challenges. It augments downstream recommendation agents to achieve better recommendation performance and inference efficiency. PersonaX (a) segments complete historical behaviors into clustered groups, (b) selects multiple sub behavior sequences (SBS) with a balance of prototypicality and diversity to form a high quality core set, (c) performs offline multi-persona profiling to capture diverse user interests and generate fine grained, cached textual personas, and (d) decouples user profiling from online inference, enabling profile retrieval instead of real time generation. Extensive experiments demonstrate its effectiveness: using only 30 to 50% of behavioral data (sequence length 480), PersonaX enhances AgentCF by 3 to 11% and Agent4Rec by 10 to 50%. As a scalable and model-agnostic LLM-UM solution, PersonaX sets a new benchmark in scalable user modeling.

==> sample-sigconf.txt <==
%%
%% This is file `sample-sigconf.tex',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% samples.dtx  (with options: `all,proceedings,bibtex,sigconf')
%% 
%% IMPORTANT NOTICE:
%% 
%% For the copyright see the source file.
%% 
%% Any modified versions of this file must be renamed
%% with new filenames distinct from sample-sigconf.tex.
%% 
%% For distribution of the original source see the terms
%% for copying and modification in the file samples.dtx.
%% 
%% This generated file may be distributed as long as the
%% original source files, as listed above, are part of the
%% same distribution. (The sources need not necessarily be
%% in the same archive or directory.)
%%
%%
%% Commands for TeXCount
%TC:macro \cite [option:text,text]
%TC:macro \citep [option:text,text]
%TC:macro \citet [option:text,text]
%TC:envir table 0 1
%TC:envir table* 0 1
%TC:envir tabular [ignore] word
%TC:envir displaymath 0 word
%TC:envir math 0 word
%TC:envir comment 0 0
%%
%% The first command in your LaTeX source must be the \documentclass
%% command.
%%
%% For submission and review of your manuscript please change the
%% command to \documentclass[manuscript, screen, review]{acmart}.
%%
%% When submitting camera ready or to TAPS, please change the command
%% to \documentclass[sigconf]{acmart} or whichever template is required
%% for your publication.
%%
%%
\documentclass[sigconf,natbib=true,anonymous=true]{acmart}

%%
%% \BibTeX command to typeset BibTeX logo in the docs
\AtBeginDocument{%
  \providecommand\BibTeX{{%
    Bib\TeX}}}

%% Rights management information.  This information is sent to you
%% when you complete the rights form.  These commands have SAMPLE
%% values in them; it is your responsibility as an author to replace
%% the commands and values with those provided to you when you
%% complete the rights form.
\setcopyright{acmlicensed}
\copyrightyear{2018}
\acmYear{2018}
\acmDOI{XXXXXXX.XXXXXXX}
%% These commands are for a PROCEEDINGS abstract or paper.
\acmConference[Conference acronym 'XX]{Make sure to enter the correct
  conference title from your rights confirmation email}{June 03--05,
  2018}{Woodstock, NY}
%%
%%  Uncomment \acmBooktitle if the title of the proceedings is different
%%  from ``Proceedings of ...''!
%%
%%\acmBooktitle{Woodstock '18: ACM Symposium on Neural Gaze Detection,
%%  June 03--05, 2018, Woodstock, NY}
\acmISBN{978-1-4503-XXXX-X/2018/06}


%%
%% Submission ID.
%% Use this when submitting an article to a sponsored event. You'll
%% receive a unique submission ID from the organizers
%% of the event, and this ID should be used as the parameter to this command.
%%\acmSubmissionID{123-A56-BU3}

%%
%% For managing citations, it is recommended to use bibliography
%% files in BibTeX format.
%%
%% You can then either use BibTeX with the ACM-Reference-Format style,
%% or BibLaTeX with the acmnumeric or acmauthoryear sytles, that include
%% support for advanced citation of software artefact from the
%% biblatex-software package, also separately available on CTAN.
%%
%% Look at the sample-*-biblatex.tex files for templates showcasing
%% the biblatex styles.
%%

%%
%% The majority of ACM publications use numbered citations and
%% references.  The command \citestyle{authoryear} switches to the
%% "author year" style.
%%
%% If you are preparing content for an event
%% sponsored by ACM SIGGRAPH, you must use the "author year" style of
%% citations and references.
%% Uncommenting
%% the next command will enable that style.
%%\citestyle{acmauthoryear}


% add package
\usepackage{algorithm}
\usepackage{multirow}
\usepackage{algpseudocode}
\usepackage{graphicx}
\usepackage{amsthm}
\newtheorem{myDef}{Definition}
\newtheorem{myTheo}{Theorem}
\definecolor{define_pink}{rgb}{0.988, 0.541, 0.416} % 将 RGB 值归一化为 [0,1]
\definecolor{define_gray}{rgb}{0.502, 0.502, 0.502} % 将 RGB 值归一化为 [0,1]



%%
%% end of the preamble, start of the body of the document source.
\begin{document}

%%
%% The "title" command has an optional parameter,
%% allowing the author to define a "short title" to be used in page headers.
\title{PersonaX: Enhancing Recommendation Agents Through User Modeling of Extensive Behavioral Histories}

%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
%% used to denote shared contribution to the research.
\author{Ben Trovato}
\authornote{Both authors contributed equally to this research.}
\email{trovato@corporation.com}
\orcid{1234-5678-9012}
\author{G.K.M. Tobin}
\authornotemark[1]
\email{webmaster@marysville-ohio.com}
\affiliation{%
  \institution{Institute for Clarity in Documentation}
  \city{Dublin}
  \state{Ohio}
  \country{USA}
}

\author{Lars Th{\o}rv{\"a}ld}
\affiliation{%
  \institution{The Th{\o}rv{\"a}ld Group}
  \city{Hekla}
  \country{Iceland}}
\email{larst@affiliation.org}

\author{Valerie B\'eranger}
\affiliation{%
  \institution{Inria Paris-Rocquencourt}
  \city{Rocquencourt}
  \country{France}
}

\author{Aparna Patel}
\affiliation{%
 \institution{Rajiv Gandhi University}
 \city{Doimukh}
 \state{Arunachal Pradesh}
 \country{India}}

\author{Huifen Chan}
\affiliation{%
  \institution{Tsinghua University}
  \city{Haidian Qu}
  \state{Beijing Shi}
  \country{China}}

\author{Charles Palmer}
\affiliation{%
  \institution{Palmer Research Laboratories}
  \city{San Antonio}
  \state{Texas}
  \country{USA}}
\email{cpalmer@prl.com}

\author{John Smith}
\affiliation{%
  \institution{The Th{\o}rv{\"a}ld Group}
  \city{Hekla}
  \country{Iceland}}
\email{jsmith@affiliation.org}

\author{Julius P. Kumquat}
\affiliation{%
  \institution{The Kumquat Consortium}
  \city{New York}
  \country{USA}}
\email{jpkumquat@consortium.net}

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
\renewcommand{\shortauthors}{Trovato et al.}

%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
% 1. why rec agent?
% 2. the limitation of existing rec agent?
% 3. our method 

The development of large language model (LLM)-driven agents has garnered substantial attention for their ability to autonomously accomplish various tasks. Incorporating personas into these agents offers a pathway to personalization. However, in the context of recommendation systems, user preferences are often implicit, dynamic, and non-verbal signals, typically embedded in historical behaviors rather than explicitly articulated. To address these challenges, leveraging large language models for user modeling (LLM-UM) has emerged as a promising approach. By mining textual representations of user personas, LLM-UM augments recommendation agents with enhanced personalization capabilities. Existing LLM-UM methodologies typically rely on summarizing user personas or iteratively refining personas using reflective mechanisms from sampled sub-behavior sequences (e.g., recent and relevant behaviors) online. Despite their utility, when meet with extensive user behaviors, these methods face notable limitations, including the constrained context window of LLMs, performance affected by the "loss in the middle" issue, and inefficiencies.

To bridge these gaps, we propose a novel LLM-UM framework named PersonaX. The key concept of PersonaX is to segment extensive user behaviors into cohesive clusters and then construct multiple sub-behavior sequences using minimal data resources, enabling offline persona modeling where relevant fragments can be directly leveraged for online agent recommendations. We introduce the Sampling Budget Allocation algorithm to ensure coverage, preventing small clusters representing long-tail interests from being overlooked. We also propose the In-Cluster Selection algorithm, which balances prototypicality and diversity during sampling—a significant departure from conventional strategies that prioritize centroid or boundary samples. Extensive experiments validate the efficacy of PersonaX. Compared to the popular Summarization+Relevance approach, PersonaX reduces inference time by 50\% while achieving a 2-5\% absolute improvement across different metrics, demonstrating its efficiency in constructing fine-grained user personas and significantly enhancing the recommendation performance of LLM-driven agents.

\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%
\begin{CCSXML}
<ccs2012>
<concept>
    <concept_id>10003120.10003130.10003131.10003269</concept_id>
    <concept_desc>Human-centered computing~Collaborative filtering</concept_desc>
    <concept_significance>500</concept_significance>
</concept>
<concept>
    <concept_id>10002951.10003317.10003331.10003271</concept_id>
    <concept_desc>Information systems~Personalization</concept_desc>
    <concept_significance>500</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Information systems~Personalization}
\ccsdesc[500]{Human-centered computing~Collaborative filtering}

%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\keywords{Agent Recommendation, Large Language Model, User Modeling}



\received{20 February 2007}
\received[revised]{12 March 2009}
\received[accepted]{5 June 2009}

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\maketitle


\section{Introduction}

In recent years, large language models (LLMs) \cite{zero_shot_llm,gpt,glm,qwen} have demonstrated unparalleled capabilities in understanding nuanced textual semantics, zero-shot generalization, and leveraging extensive commonsense knowledge for complex reasoning tasks. These breakthroughs have driven transformative advancements across diverse domains, including the development of intelligent agents for recommendation systems.

The core challenge in designing LLM-driven agents for recommendation lies in aligning the agents' outputs with the preferences of their surrogate real user. While fine-tuning techniques \cite{ouyang2022training,dpo,RLHF} have demonstrated efficacy in aligning LLMs with human values, their scalability is hindered by significant computational and resource demands, particularly when catering to the heterogeneous and dynamic preferences of large user bases. In this context, prompt engineering has emerged as a more practical, scalable, and widely adopted alternative. By treating LLMs as black-box models, prompt engineering incorporates "personalized content" into pre-defined templates, leveraging the inherent in-context learning capabilities of LLMs to generate outputs tailored to individual preferences. This "personalized content" is pivotal in guiding the LLM-driven agents to align with user-specific needs, and it often derived from user-generated content (UGC), including historical interaction data or explicit preference descriptions. However, user preferences are often implicit, dynamic, and encoded within behavioral patterns, presenting challenges in their direct articulation or extraction.  

User modeling (UM) techniques \cite{UM_survey} offer a compelling solution to this challenge by extracting meaningful patterns and learning representations—such as user profiles, preferences, and personality traits—from diverse UGC. Traditional UM methods based on Bag-of-Words (BoW) \cite{BOW}, Latent Dirichlet Allocation (LDA) \cite{LDA}, Word2Vec \cite{word2vec}, and related natural language processing (NLP) techniques \cite{attention, sarzynska2021detecting},  have proven effective in analyzing textual data within UGC. More recently, LLMs have demonstrated exceptional potential in advancing UM methodologies, bridging the gap between implicit user behaviors and explicit personalities.  

Emerging research in leveraging LLMs for user modeling (LLM-UM) has explored innovative techniques. A foundational approach, termed \textbf{Behavior Encoding}, involves directly encoding a user's historical behavior sequence (BS) \cite{search_based_UM} as demonstration examples within prompts, and LLMs generalize from these examples for generating personalized outputs \cite{uncovering, chatgptgoodrecommender}. Beyond this straightforward methodology, Richardson et al. \cite{Summarization} demonstrated that summarizing core preference signals from extensive interactions enhances the personalization performance of LLMs. Techniques such as ONCE \cite{ONCE}, Agent4Rec \cite{Agent4Rec}, and RecAgent \cite{RecAgent} utilize LLMs to distill behavioral data into concise textual personas that encapsulate user preferences—a process we refer to as \textbf{Behavior Summarization}.  Further extending this paradigm, methods like AgentCF \cite{AgentCF} and RecAgent \cite{RecAgent} adopt a \textbf{Behavior Reflection} approach, employing reflection mechanisms \cite{lift_up, ExpeL, ACN} on the behavior sequence to iteratively refine user personas. By evaluating the effectiveness of recommendations and dynamically adjusting the persona, these methods progressively align user profiles with the evolving nature of user behaviors.



However, modeling user persona from extensive UGC, such as long user behavior sequences, poses significant challenges for LLMs. Current LLM-UM approaches are often constrained by one or more of the following limitations: (1) The input length of LLMs is inherently limited, making it difficult to accommodate the extensive historical behavior data typical in real-world recommendation systems. (2) The "lost in the middle" phenomenon \cite{LongRAG} is a significant challenge in long-context retrieval-augmented generation \cite{Shi2024,ERAGent,improve_by_retrieve, RAG}. It occurs when crucial information located in the middle of lengthy contexts is overlooked, leading to reduced generation quality. This issue can also arise in user modeling when user behavior sequences are excessively long, resulting in inaccurate interpretations of user preferences by LLMs. (3) As a fundamental prerequisite for agent recommendation, the user modeling process is typically designed to operate online during inference. However, its inherently time-consuming nature makes it prohibitively inefficient and impractical for processing extensive user behavior histories. These challenges significantly limit the practicality of LLM-UM frameworks, highlighting the pressing need for innovative solutions to address these bottlenecks. This leads to the core research motivation of our work:  \textbf{How can we effectively construct robust and comprehensive user persona representations by leveraging long user behavior sequences?}


To address the aforementioned challenges, we introduce a novel framework named \textbf{PersonaX}. PersonaX is designed to sampling multiple representative Sub-Behavior Sequences (SBS) from a user's complete interaction history, enabling the construction of fine-grained, comprehensive, and resource-efficient textual multi-personas that accurately and broadly capture user preferences offline. Our approach is built on two key components: \textit{SBS Selection} and \textit{Multi-Persona Generation and Selection}. In the SBS Selection module, we first employ a large language embedding model integrated with a hierarchical clustering strategy to segment users' historical behaviors into cohesive clusters. This clustering process ensures the identification of structurally meaningful groupings of user interactions. To ensure efficiency, we just use constrained data resources by setting a selection ratio to sample only partial of interactions from entire BS. We propose the \underline{\textit{Selection Budget Allocation}} strategy which prioritizes allocating sufficient sampling quotas to long-tailed clusters, ensuring that rare but valuable behaviors are not overlooked. The remaining budget is evenly distributed among the more populous clusters. Within each cluster, we propose the \underline{\textit{In-Cluster Selection}} mechanism that diverges from traditional data selection approaches that either prioritize samples near the cluster centroid to enhance representativeness or favor peripheral samples to improve generalization, our approach achieves a meticulous balance between prototypicality and diversity. For the \textit{Multi-Persona generation and Selection} module, we adopt Summarization or Reflection method to generate multiple personas for each sampled SBS in offline manner. These personas collectively encapsulate the full spectrum of the user’s interests and preferences. During the inference stage, the most relevant persona fragments are dynamically retrieved and directly integrated into prompt template to augment LLMs' generation for personalized content.


Empirical evaluations demonstrate the superiority of PersonaX over alternative strategies. Specifically, compared to the naive approach of leveraging only recent behavior histories \cite{llmrank}, which often neglects long-term user preferences and results in suboptimal recommendation performance, PersonaX achieves significantly better outcomes. Another prior method selecting relevant user behaviors \cite{lamp,Agent4Rec,personalized_search_memory} offer strong performance, but it incurs low efficiency, as behavior selection and user modeling is a prerequisite process before recommendation at the online inference stage. PersonaX, in contrast, achieves a remarkable synergy between delivering robust performance and maintaining computational feasibility. Before delving into the details of our framework, we summarize our key contributions as follows:  





\begin{figure}[t]
  \centering
    \includegraphics[width=3.3 in]{main.pdf}
    \vspace{-3mm}
   \caption{Visualization of Sampling Strategies and Allocation Analysis. A illustrates the behavior distribution, clustering results, and selected/unselected samples, with distinct line styles denoting different sampling methods. B presents the allocation of selection budgets across clusters at a 50\% selection ratio.}
    \label{fig: demo}
\end{figure}

\begin{itemize}
    \item We introduce PersonaX, a novel framework designed to address the dual challenges of efficiency and accuracy in user persona modeling when dealing with extensive historical behavior data in large language models (LLMs).
    \item We validate PersonaX through extensive experiments conducted on two agent recommendation methods across four datasets. The results demonstrate its effectiveness in generating high-quality personas that significantly enhance downstream recommendation performance compared to baselines, while reducing online time cost by half.
    \item Our empirical analysis yields two key insights: (1) We are the first to investigate how behaviors sequence length affects the LLM-UM, we find that smaller sampling sizes (<5) consistently result in better user personas, which holds universally across diverse LLM-UM methods. (2) Striking a balance between prototypicality and diversity in the sampled behaviors is crucial for LLM-UM to generate authentic personas that not only capture typical preferences but also encompass a broad spectrum of interests.
\end{itemize}



\section{Related Works}

\subsection{Personalized Agents}  
The development of LLM-driven agents has received significant attention in recent years due to their ability to autonomously adopt actions, utilize tools \cite{Gpt4tools,Toolllm}, and achieve complex objectives with exceptional intelligence and adaptability. One advancement in this domain is the personalized agents, achieved by encoding personalities \cite{rao2023can}, backgrounds, and behavioral traits into prompts. This enables the creation of personalized agents that generate responses more aligned with individual users. For example, \cite{better_agent} explores persona-driven conversational AI agents, demonstrating that adopting a persona-centric framework enhances user engagement and fosters human-like interactions. Similarly, CharacterAgent \cite{character_agent} introduces agents with meticulously predefined personas of historical or fictional figures, such as Beethoven or Cleopatra. These agents showcase remarkable consistency in mimicking their personas, creating immersive and contextually rich interactions.

The ability of LLM-driven agents to embody predefined personas has unlocked novel applications in agent-based simulations, where agents serve as proxies to explore complex social phenomena. For instance, these agents have been deployed to simulate social interactions \cite{smallville}, competitive dynamics \cite{CompeteAI}, and team-based collaboration \cite{multiagent_game}. However, designing a personalized recommendation agent presents unique challenges. Unlike predefined personas, user preferences in recommendation tasks are implicit, dynamic, and non-verbal, often embedded in historical behaviors rather than explicitly expressed. This makes it difficult to accurately represent real users and align agent's decision with their latent preferences.

\subsection{LLM-UM for Augmenting Personalized Prompts}
To bridge the gap between implicit user preferences and agent recommendations, recent research has highlighted the role of LLM-based User Modeling (LLM-UM) in constructing personas for surrogate users to enhance personalized prompts. By enriching prompts with the user-specific signals, LLM-UM empowers agents with nuanced preference profiles, enabling them to accurately simulate user decision-making and deliver personalized recommendations. For example, LLMRec \cite{llmrec} identifies limitations in directly using raw item descriptions, as they often fail to reflect the subtle nuances of user preferences. To address this, LLMRec employs four distinct text enrichment strategies, underscoring the importance of input augmentation in improving recommendation performance. Similarly, LLMRank \cite{llmrank} introduces specialized prompting and bootstrapping techniques that incorporate user interaction histories, effectively enhancing alignment with user intent. 

Two prominent user modeling strategies—summarization and reflection—have been widely adopted in pioneering agent recommendation frameworks such as Agent4Rec \cite{Agent4Rec}, RecAgent \cite{RecAgent}, and AgentCF \cite{AgentCF}. Summarization focuses on distilling user behaviors, while reflection emphasizes iterative learning from interactions. By strategically modeling on recent or pertinent user behaviors, these approaches enable the modeling of either short-term personas or long-term relevant personas.


\section{Method}
\subsection{Preliminary}
\subsubsection{User Modeling}
Let 
$
\mathcal{S} = \{(I_1,L_1), (I_2,L_2), \dots, (I_n,L_n)\} 
$
denotes a user's historical behavior sequence of length $ n $,
where $ I_i $ represents the $ i $-th interacted item and $ L_i \in \{0,1\} $ indicates the corresponding interaction label ($ 0 $ for dislike and $ 1 $ for like). We define the task of user modeling is to construct a precise and representative user persona $ \mathcal{P}(\mathcal{S}) $ by leveraging the historical behavioral data $ \mathcal{S} $, where $ \mathcal{P}(\cdot) $ is a user modeling method (e.g., Summarization and Reflection). The learned user persona should capture the implicit preference patterns underlying the user's interactions, enabling effective augmentation for personalized prompt that applied in downstream recommendation tasks.


\subsubsection{Sub-Behavior Sequence (SBS) Selection.}
To address the challenge of LLM-UM meet long UGC, sampling methods are often applied to the full historical sequence $ \mathcal{S} $, which aims to identify a subset of user behaviors, preserves the most essential informational content required for accurate user modeling while significantly reducing the sequence length. Formally, let $ \mathcal{S}^* = \{\hat{I}_{1}, \hat{I}_{2}, \dots, \hat{I}_{k}\} \subseteq \mathcal{S} $ denote the sub behavior sequence of length $ k $ ($ k \ll n $), where $ \hat{I}_{i} $ represents the $ i $-th selected behavior. The selection ratio, $\frac{k}{n} $, quantifies the compression achieved. 



\subsection{Procedure Description}
\subsubsection{Behavior Clustering}
Hierarchical clustering is employed to group items into clusters that can reflect similar user's interests, allowing us to treat them as cohesive units of analysis. We utilize a large language embedding model $\mathbf{E}(\cdot)$ to encode a textually described item $ I_i $ into a dense vector representation $ \mathbf{e}_i $, such as BGE Embedding \cite{BGE_embedding} and EasyRec \cite{EasyRec}. Let $ \mathcal{E} = \{\mathbf{e}_1, \mathbf{e}_2, \dots, \mathbf{e}_n\} $ denote the set of item embeddings corresponding to the user's full interaction history. The pairwise similarity between embeddings $ \mathbf{e}_i $ and $ \mathbf{e}_j $ is measured using the Euclidean distance, defined as $ d(\mathbf{e}_i, \mathbf{e}_j) = \|\mathbf{e}_i - \mathbf{e}_j\|_2 $. For simplicity, we use $ d_{i,j} $ to denote the distance between two items in the embedding space.




For hierarchical clustering, we define a distance threshold $ \tau $, which determines the maximum allowable distance for merging items or clusters during the clustering process. The goal is to group items such that the intra-cluster distances are minimized, while ensuring that no two clusters are merged if their inter-cluster distance is less than $ \tau $. The resulting set of clusters $\mathcal{C} = \{c_1, c_2, \dots, c_m\}$ satisfies the intra-cluster distance constraint $\forall c \in \mathcal{C}, \; \forall I_i, I_j \in c, \; d_{i,j} < \tau$ and the inter-cluster distance constraint $ \forall c_p, c_q \in \mathcal{C}, \; c_p \neq c_q, \; d(c_p, c_q) \geq \tau$.



\subsubsection{Sampling Budget Allocation}
Given a finite budget $k$, representing the total number of samples that can be selected, we propose a Sampling Budget Allocation Strategy to effectively distribute this budget across different clusters. The algorithm dynamically adjusts the allocation quota based on the size of each cluster, ensuring that smaller clusters are given sufficient attention while preventing larger clusters from dominating the selection process. This approach promotes a balanced distribution of selected samples, preserving the diversity of user behaviors and maintaining a representative coverage of the data \cite{CCS}.

Our allocation strategy begins by sorting the clusters in ascending order of size. Next, we calculate the average allocation $q$ and assign it to each cluster, prioritizing smaller clusters over larger ones. If a cluster's size is smaller than the average allocation, it is assigned its exact size,and then the average allocation $q$ will be recalculated and updated by the remaining quota; otherwise, it receives the average allocation. This budget allocation process is repeated iteratively until all clusters are assigned within the specified quota. Further details of the proposed approach are provided in Algorithm~\ref{alg:SamplingBudgetAllocation}. A simple allocation example is illustrated in Figure~\ref{fig: demo}.B, where clusters with smaller sizes are fully allocated first, and the remaining quota is evenly distributed among the larger clusters.

\begin{algorithm}
\caption{Sampling Budget Allocation} \label{alg:SamplingBudgetAllocation}
\begin{algorithmic}[1]
\State \textbf{Input:} Set of clusters $\mathbf{C} = \{c_1, c_2, \dots, c_m\}$, Cluster size list $\mathbf{s} = \{s_1, s_2, \dots, s_m\}$ where $s_i = |c_i|$, Total sampling budget $k$
\State \textbf{Output:} Allocation list $\mathbf{A} = \{a_1, a_2, \dots, a_m\}$

\Function{AllocateBudget}{$\mathbf{C}, \mathbf{s}, k$}
    \State Sort $\mathbf{s}$ in ascending order and obtain sorted indices $\mathbf{I}$
    \State Initialize $\mathbf{A} \gets [0, 0, \dots, 0]$ \Comment{Initial allocation with zeros}

    \For{each cluster $i$ in sorted order}
        \State $r \gets m - i + 1$ \Comment{Remaining clusters}
        \State $q \gets k \mathbin{//} r$ \Comment{Average allocation per remaining cluster}
        \State $a_i \gets \min(s_i, q)$ \Comment{Allocate the minimum of cluster size or average allocation}
        \State $k \gets k - a_i$ \Comment{Update remaining budget}
    \EndFor

    \If{$k > 0$}
        \For{$i = 0$ \textbf{to} $k - 1$}
            \State $a_{m-i} \gets a_{m-i} + 1$ \Comment{Allocate the remaining budget}
        \EndFor
    \EndIf
    
    \For{each cluster $i$}
        \State Restore original order for $\mathbf{A}$ using $\mathbf{I}$
    \EndFor

    \State \Return $\mathbf{A}$
\EndFunction

\end{algorithmic}
\end{algorithm}



\subsubsection{In-Cluster Selection}
\label{sec: in_cluster}

Once the user's behaviors are effectively partitioned into semantically coherent clusters, the next objective is to select a representative subset of behaviors from each cluster according to the allocated selection quota. Given the remarkable generalization capabilities of LLMs in few-shot recommendation scenarios \cite{wang2023zero}, the prevalent reliance on conventional sampling strategies \cite{herding, ICARL, beyond}, which prioritize the greedy selection of items nearest to the cluster centroid, often results in homogenized user modeling. Such an approach fails to comprehensively capture the multifaceted nature of a user’s persona, thereby underutilizing the extensive generalization potential of LLMs. Conversely, sampling strategies that focus predominantly on cluster boundaries \cite{diet, forgetting_score} may overemphasize diversity, inadvertently neglecting the critical task of modeling users' prototypical preference patterns. To address these limitations, we propose a novel sampling strategy that judiciously balances prototypicality and diversity within each cluster. For each cluster $ c_i $, we compute its centroid $ \mathbf{\mu}_i $, representing the mean of all item embeddings within the cluster. Formally, it is defined as:
$$
\mathbf{\mu}_i = \frac{1}{|c_i|} \sum_{I_j \in c_i} \mathbf{E}(I_j)
$$


For present the following method for in-cluster sampling. Let $c_i^* $ represent the selected subset from cluster $c_i$. Our objective is to simultaneously maximize the prototypicality and the coverage of this subset. This problem can be formulated as a joint optimization task:

$$
\max_{c_i^*} \left(  w_p \cdot \sum_{I_j \in c_i^*}  \frac{1}{1+d(\mathbf{e}_j, \mathbf{\mu}_i)} + w_d \cdot \frac{1}{2a_i} \sum_{\substack{I_a, I_b \in c_i^* \\ a \neq b}} d(\mathbf{e}_a,\mathbf{e}_b) \right)
$$


Here, \( w_p = \alpha^{-10} \) and \( w_d = 1 - w_p \) are weighting coefficients that balance prototypicality and diversity, with \( \alpha \) acting as a hyperparameter to control this trade-off. When \( \alpha \) is set to a very small value, such as 1.001, the sampling approach effectively reduces to selecting the centroid \cite{herding,ICARL,beyond}. Conversely, when \( \alpha \) is set to a larger value, such as 1.4, it approximates selecting the boundary \cite{forgetting_score, diet}. While this hyperparameter is determined empirically, it is typically set within the range of 1.06 to 1.08 by default. Further details on its impact are discussed in Section~\ref{sec: hyper_parameter}.

By framing the selection as a discrete optimization problem, we leverage a Greedy Selection algorithm for its solution, which is presented in Algorithm~\ref{alg:InClusterSelectionModified}. This method begins by selecting the element that maximizes the objective function's contribution and iteratively incorporates elements that provide the highest marginal gain.



\begin{algorithm}
\caption{In-Cluster Selection} \label{alg:InClusterSelectionModified}
\begin{algorithmic}[1]
\State \textbf{Input:} Cluster \( c_i = \{I_1, I_2, \dots, I_{n_i}\} \), centroid \( \mathbf{\mu}_i \), selection size \( a_i \), weights \( w_p \) and \( w_d \). 
\State \textbf{Output:} Selected subset \( c_i^* \).

\Function{DynamicSelect}{$c_i, \mathbf{\mu}_i, a_i, w_p, w_d$}
    \State Initialize \( c_i^* \gets \emptyset \)  
    \State Compute item embeddings \( \mathbf{E}(c_i) = \{\mathbf{e}_1, \mathbf{e}_2, \dots, \mathbf{e}_{n_i}\} \), where \( \mathbf{e}_j \) is the embedding of item \( I_j \in c_i \).  
    \State Select the initial item:
    \[
    \mathbf{e}_\text{init} = \arg \min_{\mathbf{e}_j \in \mathbf{E}(c_i)} d(\mathbf{e}_j, \mathbf{\mu}_i)
    \]
    \State Update \( c_i^* \gets c_i^* \cup \{\mathbf{e}_\text{init}\} \) and \( \mathbf{E}(c_i) \gets \mathbf{E}(c_i) \setminus \{\mathbf{e}_\text{init}\} \).  

    \While{$|c_i^*| < a_i$}
        \State \textbf{Compute Marginal Gains:}
        \ForEach{candidate \( \mathbf{e}_j \in \mathbf{E}(c_i) \)}
            \State Compute prototypicality gain:
            \[
            g_p(\mathbf{e}_j) = \frac{w_p}{1 + d(\mathbf{e}_j, \mathbf{\mu}_i)}
            \]
            \State Compute diversity gain:
            \[
            g_d(\mathbf{e}_j) = \frac{w_d}{2a_i} \sum_{\mathbf{e}_b \in c_i^*} d(\mathbf{e}_j, \mathbf{e}_b)
            \]
        \EndFor
        \State \textbf{Evaluate Selection Priority:}
        \State Identify the item maximizing the combined gain:
        \[
        \mathbf{e}_j^* = \arg \max_{\mathbf{e}_j \in \mathbf{E}(c_i)} \left( g_p(\mathbf{e}_j) + g_d(\mathbf{e}_j) \right)
        \]
        \State Update \( c_i^* \gets c_i^* \cup \{\mathbf{e}_j^*\} \) and \( \mathbf{E}(c_i) \gets \mathbf{E}(c_i) \setminus \{\mathbf{e}_j^*\} \).  
    \EndWhile

    \State \Return \( c_i^* \)
\EndFunction
\end{algorithmic}
\end{algorithm}


\subsubsection{Multi-Persona Generation and Selection}

After selecting representative behaviors from each cluster, the next step is to transform these behaviors into coherent and comprehensive persona representations. Then we apply LLM-UM method to the selected behaviors for generating multiple personas that encapsulate different facets of the user's interests and preferences. Formally, for each selected subset cluster $c_i^*$, we generate a persona $p_i$ as follows:
\[
p_i = \mathcal{P}(c_i^*)
\]

Drawing inspiration from methodologies for retrieving relevant interactions when modeling users’ long-term preferences, we propose a dynamic selection mechanism that identifies the most contextually pertinent personas for the inference recommendation scenario. Notably, our method stands out for its computational efficiency. Since the personas are pre-processed offline, our framework avoids the need for learning personas at inference runtime. The selected personas $P_{\text{selected}}$ can then be integrated into the prompt template to perform various downstream recommendation task.

\subsection{Efficiency Analysis}


We analyze the time complexity of two basic sampling methods: Recent, Relevance.

(1) Recent. This strategy selects the most recent \( k \) behaviors to capture the user's short-term preferences. Extracting the last \( k \) items requires constant time \( O(1) \).

(2) Relevance. This strategy identifies user behaviors most pertinent to the predicted item \( I_{\text{target}} \), focusing on interactions that align closely with the current inference scenario. Assuming the time complexity for encoding an item into a feature vector using a large language embedding model is \( O(d) \), the encoding cost for \( n \) items is \( O(nd) \). To select the top \( k \) most relevant items, a min-heap can be employed, achieving a selection complexity of \( O(n \log k) \). Consequently, the overall complexity is \( O(nd + n \log k) \). 


Let \( O(T) \) represent the time complexity of an API request to LLMs. We analyze the time complexity of two LLM-UM methods: 

(1) Summarization. In this approach, the SBS \( \mathcal{S}^* \) is distilled into a user representation \( \mathcal{P}(\mathcal{S}) \), its complexity is independent of the sequence length \( k \). The overall complexity is \( O(T) \).  


(2) Reflection. This approach iteratively updates the user persona alongside \( \mathcal{S}^* \), leading to a complexity that scales with \( k \). In the best-case scenario, where all inferences are correct on the first attempt, the computational cost is \( O(kT) \). In the worst-case scenario, where initial inferences fail, the system refines the persona and converges after a single update, resulting in a complexity of \( O(3kT) \). On average, the complexity is approximated as \( O(2kT) \). Since \( k \) generally does not exceed 10, we retain the constant factor 2 in this estimation.



Building on the preceding analysis, we proceed to compute the time complexity associated with the inference phase of various methods. Let \( N_I \) denote the number of items inferred per user. The analysis is systematically divided into offline and online components, with the results summarized in Table~\ref{tab:time_complexity_ana}. We identify that the primary contributors to time consumption are \( T \) and \( d \), while the computational costs associated with \( C \) and \( n\log k \) in ranking operations are typically negligible. Notably, the Reflection paradigm's LLM-UM approach exhibits significant time overhead, particularly when employing the relevance sampling method, which introduces a quadratic dependency, \( N_I^2T \). In contrast, other methods maintain a linear complexity, \( N_IT \). To provide concrete insights, we assume \( n = 500 \), \( C = 20 \), \( T = 3 \), \( d = 1 \), and \( k = 10 \), while varying \( N_I \) over the range of 100, 500, and 1000. Ignoring the minor contributions of \( C \) and \( n\log k \), we visualize the total online time consumption for the Summarization method and the PersonaX approach, as depicted in Figure~\ref{fig: time_complexity}. From the visualization, a clear trend emerges: PersonaX demonstrates a remarkable reduction in computational time, consuming only half the time required by the Summarization + Relevance method. Moreover, it achieves time efficiency comparable to that of the Summarization + Recent approach. These findings underscore the practical advantages of PersonaX in balancing computational efficiency and performance, making it a compelling choice for large-scale applications.  

\begin{figure}[h]
  \centering
    \includegraphics[width=3.0 in]{online_time_complexity.pdf}
    \vspace{-3mm}
   \caption{Online Time Cost Analysis.}
    \vspace{-5mm}
    \label{fig: time_complexity}
\end{figure}


\begin{table}[h]
\centering
\footnotesize
\caption{Time Complexity Analysis. RE denotes Reflection, and SU refers to Summarization. Cluster, A.1 and A.2 refers to Clustering, Algorithms~\ref{alg:SamplingBudgetAllocation} and \ref{alg:InClusterSelectionModified}, respectively.}
\vspace{-3mm}
\label{tab:time_complexity_ana}
\begin{tabular}{cc|c|c} 
\toprule
LLM-UM~                        & Sampling  & Offline                                                                                                                  & Online                                                                                                                          \\ 
\hline
\multirow{2}{*}{RE}    & Recent    & \textbackslash{}                                                                                                         & $O(N_IT+2kT+1)$                                                                                                  \\
                               & Relevance & $O(nd)$                                                                                                            & $N_I  O(N_IT+2kT+n \log k +d )$  \\ 
\hline
\multirow{2}{*}{SU} & Recent    & \textbackslash{}                                                                                                         & $  O(N_IT+T+1)$                                                              \\
                               & Relevance & $ O(nd)$                                                                                                     & $ N_I  O(2T+n \log k+d)$    \\ 
\hline
\multicolumn{2}{c|}{\multirow{2}{*}{PersonaX}} & $ O(CT + nd)+$ & {\multirow{2}{*}{$N_I  O(T+C+d)$}}  \\ 
                                                        &               & O($\text{Cluster}+\text{A.1}+\text{A.2})$ & \\ 
\bottomrule
\end{tabular}
\end{table}



\section{Experiments}
In this section, we are to address these research questions (\textbf{RQs}): 


$\bullet$ \textbf{RQ1}: How can our methods enhance user modeling performance? 

$\bullet$ \textbf{RQ2:} How do our methods compare with existing approaches to user modeling? 

$\bullet$ \textbf{RQ3}: How does the sampling size of historical behaviors affect the efficacy of user modeling? 

$\bullet$ \textbf{RQ4:} How sensitive is our method to hyper-parameter settings, and how can optimal parameters be chosen? 





\subsection{Experimental Setup}
\subsubsection{Datasets}

Building on prior studies such as AgentCF \cite{AgentCF}, Agent4Rec \cite{Agent4Rec}, and EasyRec \cite{EasyRec}, we evaluate our proposed method using two widely adopted subsets of the Amazon review dataset \cite{amazon_review}: "CDs and Vinyl" and "Books." For the $\texttt{CDs}$ dataset, we construct two versions, $\texttt{CDs}{\texttt{10}}$ and $\texttt{CDs}{\texttt{50}}$, with average user interaction sequence lengths of 10 and 50, respectively. These settings are similarly consistent with those used in AgentCF \cite{AgentCF}. For the $\texttt{Books}$ dataset, departing from the approach of Agent4Rec, which limits each user’s interactions to 20 items, we follow the guidelines of \cite{MMM, search_based_UM} to construct longer interaction sequences. Specifically, we create $\texttt{CDs}{\texttt{200}}$ and $\texttt{Books}{\texttt{480}}$, with average sequence lengths of 200 and 480, respectively. Each of the four subsets comprises 1,000 users. Detailed statistics for these datasets are provided in Table \ref{tab:dataset}.

\begin{table}[t]
\centering
\caption{Summary of Preprocessed Subset Statistics. "Avg.L" represents the average length of user behavior sequences.}

\label{tab:dataset}
\begin{tabular}{llllll} 
\toprule
\textbf{Subsets}       & \textbf{\textbf{\#Users}} & \textbf{\textbf{\#Items}} & \textbf{\textbf{\#Inters}} & \textbf{Sparsity} & \textbf{Avg.L}  \\ 
\hline
$\texttt{CDs}_{\texttt{10}}$      &   100       & 300                       & 900                        & 96.63\%           & 10.11            \\
  $\texttt{CDs}_{\texttt{50}}$    &  100            & 4,899                       & 5,000                        & 98.97\%           & 50.00            \\ 
$\texttt{CDs}_{\texttt{200}}$  &  1000           & 101,902                       &    200,336                        &    99.80\%               &   200.34              \\
$\texttt{Books}_{\texttt{480}}$    &  1000              & 222,539                       &   481,455                         &     99.78\%              &  481.46               \\ 
\bottomrule
\end{tabular}
\end{table}


\subsubsection{Evaluation}
We utilize all the interaction data except the most recent one to construct the user's behavior history \cite{sasrec}. And the most recent interaction is reserved for testing. We randomly sample 9 negative items and combine them with the positive item, converting these 10 items into textual descriptions to form the candidate set. For evaluation metric, we adopt the typical top-$N$ metrics hit rate (HR@\{1, 5\}), normalized discounted cumulative gain (NDCG@\{5\})~\citep{NDCG} and Mean Reciprocal Rank (MRR@\{10\})~\cite{MRR}. For all evaluation metrics in our experiments, higher values indicate better performance.




\begin{table*}
\centering
\caption{Performance Comparison Study.}
\label{tab:comparison_results}
\resizebox{\textwidth}{!}{
\begin{tabular}{l|cccc|cccc|cccc} 
\hline
Datasets  & \multicolumn{4}{c|}{$\texttt{CDs}_{\texttt{50}}$} & \multicolumn{4}{c|}{$\texttt{CDs}_{\texttt{200}}$} & \multicolumn{4}{c}{$\texttt{Books}_{\texttt{480}}$}  \\ 
\hline
Metrics   & Hit@1 & Hit@5 & NDCG@5 & MRR@10                & Hit@1 & Hit@5 & NDCG@5 & MRR@10                & Hit@1 & Hit@5 & NDCG@5 & MRR@10                  \\ 
\hline
Plain     & \color{define_gray}\textbf{19.00} & \color{define_gray}\textbf{66.00} & \color{define_gray}\textbf{42.56}  & \color{define_gray}\textbf{39.38}                 & \color{define_gray}\textbf{36.00} & \color{define_gray}\textbf{67.00} & \color{define_gray}\textbf{51.75}  & \color{define_gray}\textbf{50.78}                 & \color{define_gray}\textbf{19.00} & \color{define_gray}\textbf{50.00} & \color{define_gray}\textbf{34.59}  & \color{define_gray}\textbf{35.76}                   \\
Random    & 31.00 & 67.00 & 49.18  & 47.74                 & 36.00 & 68.00 & 51.26  & 50.24                 & 33.00 & 73.00 & 53.59  & 50.50                   \\
Recent    & 34.00 & 69.00 & 50.69  & 49.31                 & 39.00 & 68.00 & 53.89  & 53.34                 & 35.00 & 74.00 & 55.23  & 52.76                   \\
Relevance & 40.00 & 69.00 & 54.97  & 54.47                 & 51.00 & 73.00 & 61.73  & 61.98                 & 61.00 & 80.00 & 71.50  & 71.86                   \\
Centroid      & 43.00 & 66.00  & 55.21  & 55.91                 & 42.00  & 70.00  & 57.07   & 56.53                 & 60.00 & 81.00 & 71.61 & 70.67                    \\
Boundary   &  42.00  & 68.00 & 55.85  & 55.73                   & 48.00  & 66.00  & 57.13   & 58.71                & 58.00 & 80.00 & 70.38 & 69.55                    \\
Ours      & \color{purple}\textbf{45.00} & \color{purple}\textbf{72.00} & \color{purple}\textbf{57.34}  & \color{purple}\textbf{58.38}                 & \color{purple}\textbf{55.00} & \color{purple}\textbf{75.00} & \color{purple}\textbf{64.56}  & \color{purple}\textbf{65.06}                 & \color{purple}\textbf{65.00} & \color{purple}\textbf{83.00} & \color{purple}\textbf{74.26}  & \color{purple}\textbf{73.22}                   \\
\hline
\end{tabular}}
\end{table*}


\subsubsection{Backbone Methods}
We validate PersonaX using two state-of-the-art agent recommendation methods:


\textbf{AgentCF \cite{AgentCF}} employs the reflective mechanism to model user personas. In the original framework, both the user profile and item profile are dynamically updated. In our implementation, the item profile is textually represented by concatenating the item's fields, while the user's profile is initially set to "\texttt{Currently Unknown}" and is iteratively refined through continuous reflection. Furthermore, for the downstream recommendation ranking task in AgentCF, we replace the original LLM-based ranking with the EasyRec \cite{EasyRec} framework. EasyRec is the first large language embedding model specifically designed for recommendation, aligns textual semantic spaces with collaborative behavioral signals. This enables recommendation tasks to rely solely on textual instructions (e.g., user preference descriptions and item profiles) while achieving performance comparable to traditional state-of-the-art models. Leverage EasyRec for point-wise ranking recommendation task is more experimentally efficient, accuracy and robust in ranking tasks compared with LLMs.

\textbf{Agent4Rec \cite{Agent4Rec}} maintains an agent profile comprising two key components: social traits and unique tastes. In our implementation, we streamline the process by focusing solely on capturing diverse user interests through the construction of unique tastes, simplifying experimentation. To achieve this, we adopt the summarization method from the original work, which distills user preferences from their behavioral sequences. Additionally, we replace the original rating prediction task in the Agent4Rec framework with the ranking task.


\subsubsection{Baseline Methods}
We compare our method against the following strategies for selecting sub behavior sequence for modeling user profiles:
(1) Recent \cite{AgentCF,Agent4Rec}: Selects the most recent behaviors to capture the user's short-term preferences.
(2) Relevance \cite{AgentCF,Agent4Rec,search_based_UM}: Retrieves behaviors relevant to the predicted item so that extracting the subset of interests most pertinent to the current inference scenario from the user's long-term preferences.
(3) Random \cite{Deepcore,GDumb}: Randomly selects a portion of the user's historical behaviors.
(4) Centroid Selection \cite{herding,ICARL,beyond}: As outlined in Section~\ref{sec: in_cluster}, we configure $\alpha=1.001$ in Algorithm~\ref{alg:InClusterSelectionModified}. This configuration prioritizes the selection of samples that are closest to the cluster centroid, effectively capturing the most prototypical data points within the cluster.  
(5) Boundary Selection \cite{diet,forgetting_score}: As detailed in Section~\ref{sec: in_cluster}, we set $\alpha=1.4$ in Algorithm~\ref{alg:InClusterSelectionModified}. Under this setting, the algorithm selects samples located at the cluster boundary and emphasizes the diversity coverage.  


\subsubsection{Implementation Details and Presentation}
We applied AgentCF to \(\texttt{CDs}_{\texttt{10}}\) and \(\texttt{CDs}_{\texttt{50}}\), and Agent4Rec for \(\texttt{CDs}_{\texttt{200}}\) and \(\texttt{Books}_{\texttt{480}}\). To evaluate the performance of the baseline methods, we varied the hyper-parameter selection ratio across different ranges for each dataset. Specifically, for $\texttt{CDs}_{\texttt{50}}$, the selection ratio was chosen from $\{0.02, 0.06, 0.08, 0.1, 0.16, 0.2, 0.3\}$. Similarly, for $\texttt{CDs}_{\texttt{200}}$, it ranged over $\{0.005, 0.01, 0.02, 0.03, 0.05, 0.08, 0.1\}$, and for $\texttt{Books}_{\texttt{480}}$, the selection ratio spanned $\{0.002, 0.005, 0.008, 0.011, 0.014\}$. The best performances of the three baseline methods, evaluated using MRR@10 scores across different sampling sizes, are illustrated in Figure~\ref{fig: pre_study}. To comprehensively evaluate the efficacy of PersonaX, we conducted extensive experiments under diverse hyper-parameter configurations. Specifically, the distance threshold \(\tau\) was varied between \(\{0.5, 0.7\}\), while the trade-off parameter \(\alpha\) was selected from the set \(\{1.01, 1.04, 1.08, 1.1\}\). Furthermore, we examined the performance of our method under different selection ratios, with \(\frac{k}{n} \in \{50, 60, 70, 80, 90, 100\}\) for \(\texttt{CDs}_{\texttt{10}}\), and \(\frac{k}{n} \in \{10, 30, 50, 70, 90, 100\}\) for the other three datasets. To ensure a fair distribution, we enforced the correction $k = \min(m, n \cdot \text{ratio})$, guaranteeing that each cluster received at least one allocation quota. The results of our performance evaluation, stratified by sub-behavior sequence (SBS) sizes, are summarized in Tables~\ref{tab:exper-result1}. These tables highlight both the average number of interactions in SBS and the corresponding best performance achieved. For a holistic comparison, Table~\ref{tab:comparison_results} juxtaposes our method’s best performance against that of the baseline approaches, showcasing its competitive edge. Furthermore, Figure~\ref{fig: hyper_parameter} plot our method’s performance across various hyper-parameter settings, offering insights into the interplay between parameter configurations and method performance. Finally, we conducted a visual analysis of the historical behavior sequence distribution of a specific user \(\texttt{A1725KPO7A5ULX}\) in $\texttt{Books}_{\texttt{480}}$, as well as our sampling method under various parameter settings, as shown in Figure~\ref{fig: visualize}.



\begin{table}
\centering
\caption{Performance of Our Method in Enhancing \underline{AgentCF} ($\texttt{CDs}_{\texttt{10}}$ and $\texttt{CDs}_{\texttt{50}}$) and \underline{Agent4Rec} ($\texttt{CDs}_{\texttt{200}}$ and $\texttt{Books}_{\texttt{480}}$) Across Different Selection Ratios. We highlight the performance of \textcolor{define_gray}{\textbf{plain}}, the \textcolor{purple}{\textbf{best performance}}, and the \textcolor{define_pink}{\textbf{worst performance}} achieved by our method.}
\label{tab:exper-result1}
\begin{tabular}{l|ll|llll} 
\hline
Dataset                                           & Ratio &\#SBS & HR@1           & HR@5           & NDCG@5         & MRR             \\ 
\hline
\multirow{7}{*}{$\texttt{CDs}_{\texttt{10}}$} & Plain  &10                        & \color{define_gray}\textbf{16.00}                   & \color{define_gray}\textbf{67.00}                   &  \color{define_gray}\textbf{40.74}         & \color{define_gray}\textbf{36.52}           \\
                                               &100  &2.42    & \color{purple}\textbf{24.00}                       &       \color{purple}\textbf{64.00}            &   \color{purple}\textbf{43.24}                &    \color{purple}\textbf{42.13}                 \\
                                               & 90  &2.33       & 23.00                    &    57.00                &   \color{define_pink}\textbf{40.24}                &    39.98                \\
                                               & 80  &2.05  &  \color{define_pink}\textbf{20.00}                         &     61.00            &   40.85                &     \color{define_pink}\textbf{39.43}             \\
                                               & 70 &1.85   & 21.00                      &  \color{define_pink}\textbf{56.00}        &  40.73         &  39.88          \\
                                               & 60  &1.57    & 23.00                        &    60.00              &   41.09             &       40.28             \\
                                               & 50  &1.22   &     22.00                     &     58.00              &    41.23               &      40.68           \\ 
\hline
\multirow{7}{*}{$\texttt{CDs}_{\texttt{50}}$} & Plain         &50                    & \color{define_gray}\textbf{19.00}                   & \color{define_gray}\textbf{66.00}                   &  \color{define_gray}\textbf{42.56}         & \color{define_gray}\textbf{39.38}           \\
                                               &100     &5.56                        &  41.00                  &   67.00                 &  \color{define_pink}\textbf{54.67}        & 54.67           \\
                                               & 90      &4.69                        & 42.00 & 69.00 & 55.66 & 55.22\\ 
                                               & 70       &3.52        & \color{define_pink}\textbf{39.00}                   & 70.00                   & 54.95             & \color{define_pink}\textbf{53.50}       \\               
                                               
                                               & 50       &2.88                       & 41.00                   & 67.00                   & 54.69          & 55.08          \\
                                               & 30        &1.83                      & \color{purple}\textbf{45.00}                   & \color{purple}\textbf{72.00}                   & \color{purple}\textbf{57.34}           & \color{purple}\textbf{58.38}         \\
                                               & 10         &1.0                     & 42.00                   & \color{define_pink}\textbf{66.00}                  & 56.07           & 55.25         \\ 
\hline                    
\hline
\multirow{6}{*}{$\texttt{CDs}_{\texttt{200}}$}   & Plain &200                            & \color{define_gray}\textbf{36.00}          & \color{define_gray}\textbf{67.00}          & \color{define_gray}\textbf{51.75}          & \color{define_gray}\textbf{50.78}           \\
& 100 &8.15 & \color{define_pink}\textbf{43.00} & \color{define_pink}\textbf{68.00} & \color{define_pink}\textbf{56. 85} & \color{define_pink}\textbf{57.07} \\
& 90   &7.19                     & 49.00          & 70.00          & 59.66          & 59.95           \\
& 70    &5.48                         & 47.00          & 71.00          & 60.54          & 60.54           \\
& 50    &3.59                         & \color{purple}\textbf{55.00} & \color{purple}\textbf{75.00} & \color{purple}\textbf{64.56} & \color{purple}\textbf{65.06}  \\ 
& 30    &2.3                         & 51.00          & 73.00          & 62.45          & 62.42           \\
& 10    &1.0                         & 47.00          & 72.00          & 61.91          & 60.99           \\
                                                  
\hline
\multirow{7}{*}{$\texttt{Books}_{\texttt{480}}$} & Plain &480                            & \color{define_gray}\textbf{19.00}          & \color{define_gray}\textbf{50.00}          & \color{define_gray}\textbf{34.59}          & \color{define_gray}\textbf{35.76}           \\
& 100  &15.35                          &  61.00         &  83.00         &   73.56        &     72.18      \\
& 90    &11.74                         & \color{define_pink}\textbf{59.00}          & \color{define_pink}\textbf{80.00}          & \color{define_pink}\textbf{71.36}          & \color{define_pink}\textbf{71.70}           \\
& 70     &8.41                        & 64.00          & 81.00          & 72.55          & 72.62           \\
& 50     &4.2                        & \color{purple}\textbf{65.00} & \color{purple}\textbf{83.00} & \color{purple}\textbf{74.26} & \color{purple}\textbf{73.22}  \\ 
& 30     &1.82                        & 64.00          & 82.00          & 73.68          & 72.14           \\
& 10     &1.0                        & 63.00          & 83.00          & 72.90          & 71.75           \\
                                                  
\hline             
\end{tabular}
\end{table}



\begin{figure*}[t]
  \centering
    \includegraphics[width=6.6 in]{pre_study.pdf}

   \caption{Analysis of the Impact of Sampling Sizes on User Persona Learning.}

    \label{fig: pre_study}
\end{figure*}


\subsection{Performance Evaluation (RQ 1\&2)}
Key observations and insights from Tables~\ref{tab:exper-result1} highlight the robustness and effectiveness of our proposed method across various agent recommendation approaches, datasets, and evaluation metrics. PersonaX consistently outperforms the Plain approach under any level of data resource utilization, even in scenarios where PersonaX achieves its least favorable results. Notably, on the $\texttt{Books}_{\texttt{480}}$ dataset, which features longer behavior sequences, our method achieves significant improvements over the Plain methods. This phenomenon highlights the shortcomings of existing agent recommendation methods in handling long behavior sequences, but PersonaX fills this critical research gap.

From Tables~\ref{tab:comparison_results}, we can intuitively compare PersonaX with different baseline methods and clearly observe its performance advantages. Our approach demonstrates substantial improvements over the widely adopted and strong baseline method, Relevance. For example, on the $\texttt{CDs}_{\texttt{50}}$ dataset, our method achieves a Hit@1 score of 45.00, significantly exceeding the 40.00 obtained by Relevance. Similarly, we observe the suboptimal performance of the Centroid and Boundary methods, particularly on $\texttt{CDs}_{\texttt{200}}$. Upon analysis, we attribute the underperformance of the Centroid method to its tendency to sample overly homogeneous information, which results in overly simplistic and narrow user personas. While the Boundary method ensures sample diversity, an excessive focus on diversity can dilute the representation of typical user persona characteristics. In contrast, our method consistently delivers superior and stable performance, highlighting the effectiveness of balancing prototypicality and diversity. This equilibrium enables our approach to capture nuanced user personas with greater precision, establishing it as a robust and versatile solution for user modeling.



\subsection{Sampling Size Investigation (RQ 3)}
Understanding the influence of sequence length of SBS on the efficacy of user modeling is a pivotal research question. Prior studies have predominantly relied on arbitrarily predefined sampling sizes—such as 10 or 90 user interactions—to approximate short-term or long-term behavioral patterns (e.g., SIM \cite{search_based_UM} on the Amazon Books dataset). While these benchmarks offer some utility, they lack a systematic exploration of how sampling size affects model performance, particularly in the context of employing LLMs for user modeling. This oversight represents a critical gap in the literature, as the nuanced relationship between sampling size and the ability of LLMs to capture user intent and preferences remains unexplored.

To address this gap, we first analyze the experimental results of PersonaX. As shown in Tables~\ref{tab:exper-result1}, a key observation is that: performance peaks at intermediate selection ratios or small SBS length. For instance, the optimal selection ratio is 30\% for $\texttt{CDs}_{\texttt{50}}$ and 50\% for both $\texttt{CDs}_{\texttt{200}}$ and $\texttt{Books}_{\texttt{480}}$. Even in the compact $\texttt{CDs}_{\texttt{10}}$ dataset, the peak performance corresponds to an average SBS length of merely 2.42, a strikingly small value. We further examined the performance of three sampling strategies—Random, Recent, and Relevance—under varying sampling sizes, as illustrated in Figure~\ref{fig: pre_study}. The findings align with those observed in PersonaX. Across all datasets and baselines, performance improves with initial increases in sampling size. However, oversampling eventually hinders the ability to learn effective user personas. The optimal sampling size varies across datasets. Specifically, for the Relevance method, the ideal size is approximately 3, while the Recent method demonstrates heightened sensitivity to dataset characteristics, with the most recent single behavior often yielding strong results. For the Random method, a sampling size of around 5 is most effective.

These findings highlight the importance of identifying an "optimal sampling size". Beyond this point, performance either plateaus or deteriorates, likely due to the inclusion of redundant or noisy behaviors that obscure meaningful patterns. Determining the optimal sampling size is inherently empirical, and based on our observation, we recommend the following sampling sizes for PersonaX: a sampling size of 2–3 for reflection mechanisms and 3–4 for summarization methods to achieve optimal results. For baseline methods, we suggest approximately 3 for the Relevance method, 1 for the Recent method (effective but not necessarily optimal), and around 5 for the Random method. These insights provide actionable guidance for optimizing LLM-UM strategies.



\begin{figure*}[t]
  \centering
    \includegraphics[width=5.6 in]{visualize.pdf}
   \caption{Sampling Process for a User in $\texttt{Books}_{\texttt{480}}$ with a 50\% Selection Ratio. Points are color-coded and outlined. Non-transparent points signify data selected, whereas transparent points delineate behaviors not sampled. A offers a holistic perspective on the user's comprehensive behavior distribution, capturing the full extent of engagement patterns. B\~E presents parts of behaviors distributions and sampling process under varying configurations of hyper-parameters. Triangles denote the centroids of the clusters.}
    \label{fig: visualize}
\end{figure*}


\subsection{Hyper-parameter Analysis and Sampling Process Visualization (RQ 4)}
\label{sec: hyper_parameter}
This section delves into the influence of the hyperparameters $\tau$ and $\alpha$ on the performance of PersonaX, as they play pivotal roles in shaping the hierarchical clustering and in-cluster behavior selection processes. Specifically, $\tau$ dictates the granularity of the hierarchical clustering. A larger $\tau$ value yields coarser clusters, encompassing a broader spectrum of behavioral samples with potentially greater divergence from the cluster centroid. In contrast, a smaller $\tau$ enforces a more stringent clustering criterion, resulting in finer-grained clusters characterized by higher intra-cluster homogeneity. On the other hand, $\alpha$ modulates the balance between prototypicality and diversity during the in-cluster behavior selection stage. A higher $\alpha$ amplifies the preference for selecting behavior samples further from the cluster centroid, thereby enhancing diversity within the cluster. Conversely, a lower $\alpha$ emphasizes prototypicality, favoring samples that closely align with the cluster centroid. Our empirical analysis, as illustrated in Figure~\ref{fig: hyper_parameter}, uncovers nuanced patterns in how these hyperparameters influence the model’s overall performance. 

\textbf{1. Performance at Low Ratios:} 
Across \(\tau\) and \(\alpha\) configurations, the performances at lower ratios (e.g., \(0.1\), \(0.3\)) remain similar. This is because the selected samples at low ratios primarily originate near the cluster centroid, regardless of the diversity adjustment imposed by \(\alpha\). Slightly superior performance of \(\tau=0.5\) compared to \(\tau=0.7\) at these ratios is attributed to the finer clustering granularity of \(\tau=0.5\), which ensures that selected samples exhibit higher prototypicality.

\textbf{2. Performance at High Ratios (\(0.5\)–\(0.9\)):} 
At higher ratios, configurations with larger \(\alpha\) values (e.g., \(\alpha=1.06, 1.08\)) outperform their smaller-\(\alpha\) counterparts (e.g., \(\alpha=1.01, 1.04\)). This highlights the efficacy of the in-cluster selection strategy: after a core set of prototypical samples is chosen, incorporating more diverse samples significantly enhances performance. The inclusion of diversity helps capture broader behavioral patterns, leading to improved generalization.

\textbf{3. Trade-offs in Specific Settings:} 
A nuanced behavior is observed in the interaction between \(\tau\) and \(\alpha\). For \(\tau=0.5\), \(\alpha=1.08\) performs better than \(\alpha=1.06\), suggesting that in scenarios where the cluster scope is relatively constrained, the diversity of samples becomes pivotal, necessitating a higher $\alpha$ to effectively prioritize and capture heterogeneous behaviors.  For \(\tau=0.7\), \(\alpha=1.06\) outperforms \(\alpha=1.08\), as the broader cluster scope with \(\alpha=1.08\) potentially overemphasizes highly diverse samples, leading to a slight degradation in overall performance. This interplay underscores the importance of balancing cluster granularity and diversity during sample selection.

\textbf{4. Parameter Robustness:}
Our framework demonstrates robust performance across a wide range of hyper-parameter settings. For instance, the worst best performance (\(71.6\)) achieved with \(\tau=0.7, \alpha=1.04\) is only marginally lower than the best performance of the relevance baseline (\(71.86\)). This indicates that our method remains effective without being overly sensitive to hyper-parameter adjustments.


\begin{figure}[t]
  \centering
    \includegraphics[width=3.3 in]{hyper_parameter.pdf}

   \caption{Impact of $\tau$ and $\alpha$ on User Persona Learning.}

    \label{fig: hyper_parameter}
\end{figure}


To provide an intuitive analysis of the sampling process, we conducted a visualization study, as illustrated in Figure~\ref{fig: visualize}. From Figure~\ref{fig: visualize}.A, it is evident that smaller clusters are preferentially allocated an adequate sampling quota compared to larger ones. This observation underscores the efficacy of the proposed Algorithm~\ref{alg:SamplingBudgetAllocation}, which strategically prioritizes smaller clusters to ensure sufficient sampling. By adopting this approach, the algorithm effectively preserves the user's diverse interests, including long-tail preferences, even under constrained sampling resources. The comparisons between Figure~\ref{fig: visualize}.B and Figure~\ref{fig: visualize}.C, as well as Figure~\ref{fig: visualize}.D and Figure~\ref{fig: visualize}.E, highlight the impact of $\alpha$. Specifically, smaller $\alpha$ values tend to focus the sample selection closer to the cluster centroids. Furthermore, the comparisons between Figure~\ref{fig: visualize}.B and Figure~\ref{fig: visualize}.D, and between Figure~\ref{fig: visualize}.C and Figure~\ref{fig: visualize}.E, demonstrate that a a more granular clustering can constrain Algorithm~\ref{alg:InClusterSelectionModified} from selecting samples that deviate excessively from the cluster centroids. This constraint mitigates potential performance degradation caused by overemphasis on unrelated samples.

The experimental findings and visualization analysis suggest that both \(\tau\) and \(\alpha\) require empirical tuning to identify optimal configurations. We recommended applications necessitating a balance between prototypicality and diversity should prefer larger \(\alpha\) values combined with appropriately tuned \(\tau\).



\section{Conclusion}
Our research highlights PersonaX can bridge the gap between extensive user behavior histories and fine-grained, explicit user personas. The core concept of PersonaX is to sample and construct key short-length sub-behavior sequences, pre-model multiple personas offline, and select the most relevant persona online to enhance personalized prompts, thereby facilitating agent recommendations. PersonaX segments behavioral sequences into clusters representing distinct persona facets, utilizing a low sampling budget for data efficient manner and proposing the Sampling Budget Allocation algorithm for resource allocation so that can coverages the long tailed distribution. The In-Cluster Selection algorithm ensures a balance between prototypicality and diversity in sampled behaviors. Persona generation is achieved through summarization or reflection techniques in offline manner, while online agent recommendations dynamically select the most relevant persona fragment.

Our theoretical analysis and empirical results demonstrate that PersonaX significantly reduces online time costs compared to baseline methods and outperforms them in persona quality. The approach also highlights the importance of balancing prototypicality and diversity in sampled behaviors. Furthermore, we find that utilizing short behavior sequences consistently leads to the generation of higher-quality personas compared to longer sequences. PersonaX facilitates scalable and efficient handling of long user-generated content (UGC), thereby enhancing the generation of personalized content in downstream generative recommendation tasks.



%%
%% The acknowledgments section is defined using the "acks" environment
%% (and NOT an unnumbered section). This ensures the proper
%% identification of the section in the article metadata, and the
%% consistent spelling of the heading.

% \begin{acks}
% To Robert, for the bagels and explaining CMYK and color spaces.
% \end{acks}

%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\bibliographystyle{ACM-Reference-Format}
\bibliography{acmart}


%%
%% If your work has an appendix, this is the place to put it.
\appendix


\end{document}
\endinput
%%
%% End of file `sample-sigconf.tex'.

